POSEIDON II: The Anti-Aligned Orbit of the Warm Neptune TOI-1710 A b

We present an observation of the Rossiter-McLaughlin effect for the TOI-1710 system with the NEID spectrograph on the WIYN 3.5 m telescope. The system hosts a warm Neptune ($P\sim24$ days), and our observations reveal that it orbits in the opposite direction to the stellar spin, with a sky-projected obliquity $\lambda=179\pm19^{\circ}$. Combined with information about the rotation period of the host star, we measure a true obliquity $\psi=158_{-13}^{+11}\,^{\circ}$. The host star has an M-dwarf companion at a separation of $\sim3600$ au, but this companion is too distant to be solely responsible for misaligning the warm Neptune. The host star also shows a long-term radial velocity trend, indicative of a companion at intermediate separations. We show that such a companion can dynamically couple the warm Neptune to the distant M dwarf, enabling the transfer of inclination from the wide binary orbit to the planetary orbit. Assuming this scenario is correct, we predict the intermediate companion is a $\sim5\,M_J$ planet on a $\sim15$ au orbit that is nearly aligned with the transiting planet's orbit.

==> NEID_RVs.csv <==
BJD,RV,RV_err
2460973.74158,0.4,1.2
2460973.748957,0.1,1.3
2460973.756173,-3.2,1.4
2460973.763341,1.6,1.4
2460973.770535,0.9,1.3
2460973.777895,0.5,1.2
2460973.785029,-0.5,1.3
2460973.79228,-3.6,1.5
2460973.803644,-3.4,1.0
2460973.810999,-2.2,1.0
2460973.819661,-1.4,1.0
2460973.827074,-3.1,1.0
2460973.834322,-5.4,1.0
2460973.841537,-4.3,1.0
2460973.848794,-1.6,1.0
2460973.856373,-5.5,1.3
2460973.863424,-2.7,1.3
2460973.870611,-0.0,1.1
2460973.889141,2.1,0.9
2460973.896329,-0.6,0.9
2460973.903577,2.1,1.0
2460973.910844,1.9,1.1
2460973.918127,2.3,0.9
2460973.925316,2.9,0.9
2460973.932508,3.1,1.0
2460973.939886,4.2,1.0
2460973.947118,1.4,1.0
2460973.956841,6.1,1.1
2460973.964161,3.5,1.0
2460973.971283,5.3,1.0
2460973.978405,2.8,1.0
2460973.985818,2.6,1.0
2460973.992971,3.6,1.1
2460974.002669,3.1,0.9
2460974.00989,2.5,0.9
2460974.017167,2.2,0.9
2460974.024408,1.6,0.9

